Information Reconciliation for Continuous-Variable Quantum Key Distribution with $\beta > 1$ Using Short Blocklength Error Correction Codes: Proposal and Concerns

In this paper, we introduce a reconciliation protocol with a two-step error correction scheme that uses a short-blocklength, low-rate code and a long-blocklength, high-rate code. We simulate the protocol using a short-block-length low-density parity-check code and show that we can achieve reconciliation efficiencies above 1 using this method. We discuss the necessary steps required regarding security proofs before this protocol can be securely implemented.

==> Figures/AFR_BER.txt <==
0.00100000000000000	0.00360000000000000	0.00240000000000000	0.00240000000000000	0.00180000000000000	0.00260000000000000	0.00100000000000000
0.00300000000000000	0.00673333333333333	0.00486666666666667	0.00440000000000000	0.00280000000000000	0.00273333333333333	0.000400000000000000
0.00500000000000000	0.00916000000000000	0.00856000000000000	0.00508000000000000	0.00316000000000000	0.00276000000000000	0.00136000000000000
0.00700000000000000	0.0107714285714286	0.00840000000000000	0.00597142857142857	0.00371428571428571	0.00302857142857143	0.00200000000000000
0.00900000000000000	0.0121555555555556	0.0101333333333333	0.00764444444444444	0.00431111111111111	0.00402222222222222	0.00228888888888889
0.0110000000000000	0.0145636363636364	0.0111363636363636	0.00885454545454546	0.00472727272727273	0.00461818181818182	0.00254545454545455
0.0130000000000000	0.0163307692307692	0.0123923076923077	0.00969230769230769	0.00538461538461538	0.00473846153846154	0.00250769230769231
0.0150000000000000	0.0185533333333333	0.0140933333333333	0.0105733333333333	0.00586666666666667	0.00518666666666667	0.00277333333333333
0.0170000000000000	0.0210764705882353	0.0151941176470588	0.0113352941176471	0.00653529411764706	0.00563529411764706	0.00298823529411765
0.0190000000000000	0.0236631578947368	0.0171157894736842	0.0120000000000000	0.00710526315789474	0.00613684210526316	0.00330526315789474
0.0210000000000000	0.0262190476190476	0.0185476190476190	0.0130238095238095	0.00780952380952381	0.00640952380952381	0.00366666666666667
0.0230000000000000	0.0301260869565217	0.0198478260869565	0.0137130434782609	0.00859130434782609	0.00673043478260870	0.00383478260869565
0.0250000000000000	0.0337800000000000	0.0214280000000000	0.0147960000000000	0.00908000000000000	0.00712000000000000	0.00412000000000000
0.0270000000000000	0.0379555555555556	0.0227333333333333	0.0158481481481482	0.00969259259259259	0.00757777777777778	0.00434814814814815
0.0290000000000000	0.0416586206896552	0.0249655172413793	0.0166413793103448	0.0102758620689655	0.00791724137931034	0.00439310344827586
0.0310000000000000	0.0453225806451613	0.0274096774193548	0.0178709677419355	0.0109677419354839	0.00815483870967742	0.00478064516129032
0.0330000000000000	0.0494757575757576	0.0307424242424242	0.0190363636363636	0.0116242424242424	0.00838787878787879	0.00507878787878788
0.0350000000000000	0.0553800000000000	0.0338628571428571	0.0203514285714286	0.0122742857142857	0.00874285714285714	0.00533714285714286
0.0370000000000000	0.0623378378378378	0.0372162162162162	0.0215810810810811	0.0128405405405405	0.00915405405405406	0.00570810810810811
0.0390000000000000	0.0699820512820513	0.0400410256410256	0.0231717948717949	0.0137692307692308	0.00952307692307692	0.00610256410256410
0.0410000000000000	0.0773658536585366	0.0430585365853659	0.0249634146341463	0.0145975609756098	0.0100951219512195	0.00647317073170732
0.0430000000000000	0.0854953488372093	0.0466976744186047	0.0273395348837209	0.0154000000000000	0.0104906976744186	0.00666511627906977
0.0450000000000000	0.0932066666666667	0.0515977777777778	0.0296844444444444	0.0163488888888889	0.0107533333333333	0.00686666666666667
0.0470000000000000	0.101172340425532	0.0570489361702128	0.0319148936170213	0.0169638297872340	0.0112127659574468	0.00699148936170213
0.0490000000000000	0.108465306122449	0.0632163265306123	0.0343224489795918	0.0180857142857143	0.0115387755102041	0.00729795918367347
0.0510000000000000	0.115613725490196	0.0697450980392157	0.0368039215686275	0.0191117647058824	0.0120745098039216	0.00767450980392157
0.0530000000000000	0.122664150943396	0.0766981132075472	0.0395396226415094	0.0201018867924528	0.0126283018867925	0.00790188679245283
0.0550000000000000	0.129567272727273	0.0833327272727273	0.0421309090909091	0.0214163636363636	0.0132072727272727	0.00820727272727273
0.0570000000000000	0.135794736842105	0.0897719298245614	0.0458754385964912	0.0228666666666667	0.0139842105263158	0.00843684210526316
0.0590000000000000	0.142067796610170	0.0962949152542373	0.0508135593220339	0.0245355932203390	0.0144677966101695	0.00873220338983051
0.0610000000000000	0.147691803278689	0.102563934426230	0.0559622950819672	0.0264065573770492	0.0152770491803279	0.00896393442622951
0.0630000000000000	0.153450793650794	0.108800000000000	0.0613126984126984	0.0283507936507937	0.0160492063492063	0.00927777777777778
0.0650000000000000	0.159198461538462	0.114935384615385	0.0669646153846154	0.0299646153846154	0.0168123076923077	0.00967076923076923
0.0670000000000000	0.164731343283582	0.120783582089552	0.0726492537313433	0.0319313432835821	0.0175522388059702	0.00997761194029851
0.0690000000000000	0.169781159420290	0.126482608695652	0.0780231884057971	0.0343231884057971	0.0183289855072464	0.0103115942028986
0.0710000000000000	0.174698591549296	0.131697183098592	0.0835295774647887	0.0368042253521127	0.0193000000000000	0.0106535211267606
0.0730000000000000	0.179223287671233	0.136773972602740	0.0889136986301370	0.0398424657534247	0.0203424657534247	0.0109630136986301
0.0750000000000000	0.183700000000000	0.142154666666667	0.0940573333333333	0.0435840000000000	0.0214773333333333	0.0113453333333333
0.0770000000000000	0.187925974025974	0.147187012987013	0.0991103896103896	0.0473363636363636	0.0226324675324675	0.0117077922077922
0.0790000000000000	0.192051898734177	0.151863291139241	0.103927848101266	0.0513632911392405	0.0238772151898734	0.0121265822784810
0.0810000000000000	0.196491358024691	0.156606172839506	0.109024691358025	0.0560543209876543	0.0254370370370370	0.0125123456790123
0.0830000000000000	0.200638554216867	0.161516867469880	0.113838554216867	0.0606771084337349	0.0270120481927711	0.0129108433734940
0.0850000000000000	0.204478823529412	0.166038823529412	0.118920000000000	0.0651776470588235	0.0284835294117647	0.0133505882352941
0.0870000000000000	0.208202298850575	0.170286206896552	0.123521839080460	0.0698758620689655	0.0300482758620690	0.0139057471264368
0.0890000000000000	0.211940449438202	0.174553932584270	0.128385393258427	0.0747741573033708	0.0316067415730337	0.0145460674157303
0.0910000000000000	0.215514285714286	0.178736263736264	0.132783516483517	0.0793318681318681	0.0334010989010989	0.0151131868131868
0.0930000000000000	0.218981720430108	0.182615053763441	0.137181720430108	0.0837892473118280	0.0355505376344086	0.0156935483870968
0.0950000000000000	0.222348421052632	0.186394736842105	0.141476842105263	0.0882115789473684	0.0381673684210526	0.0164000000000000
0.0970000000000000	0.225725773195876	0.190255670103093	0.145459793814433	0.0925061855670103	0.0411340206185567	0.0172474226804124
0.0990000000000000	0.229092929292929	0.193819191919192	0.149547474747475	0.0969181818181818	0.0444090909090909	0.0181858585858586

==> Figures/AFR_Beta.txt <==
0.00100000000000000	1.54494659711058	1.39045193739952
0.00300000000000000	1.50678599113504	1.35610739202154
0.00500000000000000	1.47972547860715	1.33175293074644
0.00700000000000000	1.46261613937757	1.31635452543981
0.00900000000000000	1.44837390909788	1.30353651818809
0.0110000000000000	1.42445286819768	1.28200758137791
0.0130000000000000	1.40750298687556	1.26675268818801
0.0150000000000000	1.38681757275873	1.24813581548286
0.0170000000000000	1.36409168783167	1.22768251904850
0.0190000000000000	1.34153383845086	1.20738045460577
0.0210000000000000	1.31990273617935	1.18791246256141
0.0230000000000000	1.28912208630742	1.16020987767668
0.0250000000000000	1.27592251652785	1.14833026487507
0.0270000000000000	1.26521407775109	1.13869266997598
0.0290000000000000	1.24728203843518	1.12255383459166
0.0310000000000000	1.22815448619166	1.10533903757250
0.0330000000000000	1.20960661157699	1.08864595041929
0.0350000000000000	1.19922713042567	1.07930441738310
0.0370000000000000	1.18968060767151	1.07071254690436
0.0390000000000000	1.17754450703664	1.05979005633297
0.0410000000000000	1.16414546710971	1.04773092039874
0.0430000000000000	1.15080185771058	1.03572167193952
0.0450000000000000	1.14345692357013	1.02911123121312
0.0470000000000000	1.13875341136856	1.02487807023170
0.0490000000000000	1.13028098480641	1.01725288632577
0.0510000000000000	1.12264894055381	1.01038404649843
0.0530000000000000	1.11538410633163	1.00384569569847
0.0550000000000000	1.10588291868254	0.995294626814290
0.0570000000000000	1.09557913201823	0.986021218816409
0.0590000000000000	1.08394008656472	0.975546077908249
0.0610000000000000	1.07115106106223	0.964035954956011
0.0630000000000000	1.05813172846423	0.952318555617806
0.0650000000000000	1.05222309564633	0.947000786081694
0.0670000000000000	1.04703939648935	0.942335456840418
0.0690000000000000	1.04165689426890	0.937491204842013
0.0710000000000000	1.03500959738666	0.931508637647998
0.0730000000000000	1.02796908492277	0.925172176430489
0.0750000000000000	1.02041173756930	0.918370563812366
0.0770000000000000	1.01282840098383	0.911545560885443
0.0790000000000000	1.00477356217377	0.904296205956391
0.0810000000000000	0.994841727130170	0.895357554417153
0.0830000000000000	0.990522814973951	0.891470533476556
0.0850000000000000	0.987508320040684	0.888757488036616
0.0870000000000000	0.983735835158387	0.885362251642548
0.0890000000000000	0.979428871269969	0.881485984142972
0.0910000000000000	0.975652254422426	0.878087028980184
0.0930000000000000	0.971822953039193	0.874640657735274
0.0950000000000000	0.967208279621093	0.870487451658984
0.0970000000000000	0.961737371176086	0.865563634058478
0.0990000000000000	0.955757240907216	0.860181516816494

==> Figures/AFR_Beta_Blocklength.txt <==
0.00100100000000000	1.22340485947516	1.54499328307740	1.56247712915988	1.47616591781465
0.00300100000000000	1.21969873669938	1.50681185631956	1.51931211278610	1.41335711642767
0.00500100000000000	1.17849396975573	1.47974528166273	1.48781606236996	1.31964684028658
0.00700100000000000	1.15594936547820	1.46263219236405	1.44274984853129	1.30551872109323
0.00900100000000000	1.13912537942749	1.44838761834389	1.39707282127361	1.26529588894639
0.0110010000000000	1.12249738726159	1.42446574739647	1.36462101956322	1.24361862820611
0.0130010000000000	1.10082557576869	1.40751486986734	1.33499808890779	1.23483109675835
0.0150010000000000	1.08075687145909	1.38682890231838	1.30784262678206	1.22425221289887
0.0170010000000000	1.06531241381250	1.36410267181416	1.28357792548208	1.20733850436443
0.0190010000000000	1.05508578261862	1.34154453204790	1.27153830165336	1.16970658104563
0.0210010000000000	1.03665771744808	1.31991315327575	1.25146813273534	1.15652181152500
0.0230010000000000	1.02325673915628	1.28905599296436	1.23103420311343	1.15343722100172
0.0250010000000000	1.00892512642108	1.27592960437609	1.20939342868225	1.15087066374261
0.0270010000000000	0.994488131629685	1.26516064704627	1.20053370037707	1.14589468735895
0.0290010000000000	0.979418333657185	1.24728886601482	1.19283806191257	1.14243449244127
0.0310010000000000	0.965372181329834	1.22816131509106	1.18228849944283	1.13599044518601
0.0330010000000000	0.950806275112166	1.20961120459448	1.17170874086069	1.12484629147059
0.0350010000000000	0.941008013509399	1.19914226362788	1.16125501381767	1.10711922493509
0.0370010000000000	0.930935769793308	1.18968510089823	1.14282914805116	1.08599096502300
0.0390010000000000	0.918354900251924	1.17751024619834	1.13257343813726	1.07241384862312
0.0410010000000000	0.907789024012142	1.16414997418818	1.12843332931168	1.07091781571327
0.0430010000000000	0.895272136986361	1.15080465046008	1.12258353633504	1.06913515782651
0.0450010000000000	0.883029849967768	1.14345971523275	1.11619844512986	1.06752362574631
0.0470010000000000	0.874008188379675	1.13870756418624	1.10995444454910	1.06559302367149
0.0490010000000000	0.864180775667879	1.13025317372039	1.10419623951185	1.06397279412324
0.0510010000000000	0.854221748333146	1.12265170834826	1.09734643936824	1.06232209653783
0.0530010000000000	0.843502078093745	1.11538687101547	1.08975840958226	1.06010041029537
0.0550010000000000	0.831737739483347	1.10588570980702	1.08081056331495	1.05821448449195
0.0570010000000000	0.821785012719836	1.09558195717563	1.06884451281477	1.05550334063056
0.0590010000000000	0.814044442383931	1.08394295888539	1.05474802602762	1.05264408212658
0.0610010000000000	0.805159248987194	1.07115398983585	1.04549800450616	1.04753174206014
0.0630010000000000	0.798900531518169	1.05813471140738	1.04381046019277	1.04117068554545
0.0650010000000000	0.793716901154186	1.05222491752053	1.04127073114903	1.03297774980451
0.0670010000000000	0.787105931522722	1.04704122189432	1.03880438921014	1.02189081388114
0.0690010000000000	0.780626379311377	1.04165872492596	1.03537113439438	1.01058214134167
0.0710010000000000	0.773658420453410	1.03501144596883	1.03239720641543	0.998515417512585
0.0730010000000000	0.767374017584935	1.02797095408144	1.02960492114756	0.985451862752037
0.0750010000000000	0.762727963425284	1.02041363089240	1.02634283893628	0.973288555412909
0.0770010000000000	0.757294414385782	1.01283031705714	1.02242361189964	0.961126969158482
0.0790010000000000	0.751204125806899	1.00477550377137	1.01843280344494	0.948632111484981
0.0810010000000000	0.745757711506465	0.994843709220673	1.01317389783212	0.936044587177188
0.0830010000000000	0.739481458692137	0.990523885501347	1.00771504168149	0.924333161029891
0.0850010000000000	0.734616389118998	0.987509392524487	1.00096129945000	0.913297850263561
0.0870010000000000	0.728473584140508	0.983736916082662	0.993537315737070	0.901385675277558
0.0890010000000000	0.723011777936075	0.979429964714195	0.984125482495027	0.889490537130542
0.0910010000000000	0.718338092472092	0.975653355297172	0.974504051164222	0.878268792683347
0.0930010000000000	0.711926049646582	0.971824061356140	0.961173961414820	0.866646402584682
0.0950010000000000	0.706711533556533	0.967147856182729	0.948314069416524	0.854970367388950
0.0970010000000000	0.701467886406377	0.961738511916228	0.935291385961222	0.843737442556784
0.0990010000000000	0.697363746826958	0.955758403692888	0.922013982929129	0.832379956841298

==> Figures/AFR_Beta_total.txt <==
0.00100000000000000	1.54494659711058	1.46348263572354	1.36591712667530	1.27529151127994	1.16871235741788	1.08745146648879
0.00300000000000000	1.50678599113504	1.43340918760253	1.34291036920274	1.26388744775129	1.16734483025505	1.09439874770910
0.00500000000000000	1.47972547860715	1.39336795887888	1.33556542108634	1.25996231090974	1.16707269777313	1.08359801877017
0.00700000000000000	1.46261613937757	1.39501662812623	1.32621391154636	1.25406719103762	1.16435617944605	1.07710452153095
0.00900000000000000	1.44837390909788	1.37748635936385	1.30936781093199	1.24789376900899	1.15464100799321	1.07428800126831
0.0110000000000000	1.42445286819768	1.36764638125622	1.29765989934776	1.24368271142318	1.14902736553859	1.07183558874637
0.0130000000000000	1.40750298687556	1.35560241346388	1.28975508981886	1.23716978599850	1.14791120807077	1.07219385656141
0.0150000000000000	1.38681757275873	1.33973080925127	1.28160136080613	1.23249104918035	1.14379775428966	1.06969206624080
0.0170000000000000	1.36409168783167	1.32970382439362	1.27467097705138	1.22612403258105	1.13974800500144	1.06769798133584
0.0190000000000000	1.34153383845086	1.31261276193253	1.26871092621312	1.22079912507437	1.13529401822930	1.06480073207353
0.0210000000000000	1.31990273617935	1.30019054919803	1.25967692342671	1.21433830457935	1.13290283262734	1.06155683982007
0.0230000000000000	1.28796194543304	1.28912208630742	1.25368880538649	1.20730667244699	1.13011455432197	1.06006756023081
0.0250000000000000	1.25918759800761	1.27592251652785	1.24442205585270	1.20298035925184	1.12676549824574	1.05756752325469
0.0270000000000000	1.22745815183690	1.26521407775109	1.23557480231926	1.19762725408577	1.12287739925733	1.05559048950925
0.0290000000000000	1.20024656769902	1.24728203843518	1.22900006261280	1.19259864253189	1.12002551954381	1.05520320883117
0.0310000000000000	1.17410389331392	1.22815448619166	1.21896082893368	1.18671477175083	1.11804461024392	1.05189427052574
0.0330000000000000	1.14533467877824	1.20284771531415	1.20960661157699	1.18120842871871	1.11611343741527	1.04938298256186
0.0350000000000000	1.10587931486617	1.17988729252926	1.19922713042567	1.17582561513662	1.11319340170908	1.04722947828865
0.0370000000000000	1.06135009153270	1.15593042518105	1.18968060767151	1.17119004346211	1.10984232558268	1.04417198902114
0.0390000000000000	1.01462933402431	1.13627961224821	1.17754450703664	1.16368926317455	1.10686247719406	1.04096307475387
0.0410000000000000	0.971473738504315	1.11578419226352	1.16414546710971	1.15709987629977	1.10229230878679	1.03798534148492
0.0430000000000000	0.925996163703739	1.09170040114877	1.14678334382684	1.15080185771058	1.09916534554174	1.03645655586116
0.0450000000000000	0.884666179397127	1.06028127381832	1.13007036011889	1.14345692357013	1.09710373049169	1.03486077267903
0.0470000000000000	0.843678644451163	1.02657425792266	1.11453177429325	1.13875341136856	1.09352415318188	1.03387724224476
0.0490000000000000	0.807568907566719	0.989876427998667	1.09812400673947	1.13028098480641	1.09100418980093	1.03147741832261
0.0510000000000000	0.773408284657328	0.952542471000779	1.08158218362146	1.12264894055381	1.08689794944529	1.02855691404775
0.0530000000000000	0.740846868281193	0.914345156171143	1.06375166802158	1.11538410633163	1.08269707885795	1.02680779552677
0.0550000000000000	0.709999626516962	0.879277869487588	1.04723018041883	1.10588291868254	1.07835072614494	1.02447500323873
0.0570000000000000	0.683009994219387	0.846437864907835	1.02394495349376	1.09557913201823	1.07258788456976	1.02273337132031
0.0590000000000000	0.656594124815245	0.814290757529519	0.994219942928564	1.08394008656472	1.06903949002551	1.02050727847275
0.0610000000000000	0.633545966828887	0.784393829897824	0.964314830330133	1.07115106106223	1.06316453297657	1.01877198259266
0.0630000000000000	0.610545653515205	0.755571372348036	0.934312468566729	1.05813172846423	1.05762922796630	1.01643704644910
0.0650000000000000	0.588178292275074	0.728061910651991	0.903710214677661	1.04752131289821	1.05222309564633	1.01353718113663
0.0670000000000000	0.567185237733359	0.702586407812262	0.873973426338485	1.03481709742385	1.04703939648935	1.01129085099224
0.0690000000000000	0.548473729218144	0.678431694295542	0.846754747257818	1.01968194992019	1.04165689426890	1.00886301754088
0.0710000000000000	0.530654210513479	0.656888381460195	0.819706467935625	1.00432445333919	1.03500959738666	1.00639539963657
0.0730000000000000	0.514600100480353	0.636408932351368	0.794033165375405	0.985959736201349	1.02796908492277	1.00417704925951
0.0750000000000000	0.499032457427997	0.615219010588853	0.770182566655113	0.963962985304150	1.02041173756930	1.00145601283688
0.0770000000000000	0.484619936338749	0.595866295789012	0.747363070333918	0.942535861311864	1.01282840098383	0.998895440204515
0.0790000000000000	0.470809291304373	0.578274576717514	0.726145932857832	0.920191825561321	1.00477356217377	0.995959324135922
0.0810000000000000	0.456231897689469	0.560807601604929	0.704246051787625	0.894947684990705	0.994841727130170	0.993275336226655
0.0830000000000000	0.442874613647816	0.543110902043842	0.684058596365788	0.870834973667869	0.984985654412545	0.990522814973951
0.0850000000000000	0.430726713775029	0.527156151482691	0.663252169593999	0.848036507217644	0.975925353406774	0.987508320040684
0.0870000000000000	0.419148130082209	0.512461379467010	0.644839633639685	0.824901711870175	0.966439318630420	0.983735835158387
0.0890000000000000	0.407719195740268	0.497974545085811	0.625809192465174	0.801459816941356	0.957135995070199	0.979428871269969
0.0910000000000000	0.396973250159811	0.484043035685674	0.608967981976635	0.780233220167856	0.946594318292739	0.975652254422426
0.0930000000000000	0.386713934687376	0.471353231533659	0.592465811483387	0.759990277848421	0.934193202563948	0.971822953039193
0.0950000000000000	0.376907958196851	0.459197537972226	0.576669101534054	0.740386451982158	0.919409272315902	0.967208279621093
0.0970000000000000	0.367222995298960	0.446991006534395	0.562294838934016	0.721785644508255	0.903038773031211	0.961737371176086
0.0990000000000000	0.357717246028208	0.435910660682828	0.547810619169837	0.703105478545069	0.885414342873454	0.955757240907216

==> Figures/AFR_R.txt <==
0.00100000000000000	0.965591623194112	0.975655090482360	0.975655090482360	0.980993470215336	0.973926964514902	0.988592242262539
0.00300000000000000	0.941741244459400	0.955606125068355	0.959221692287674	0.972221113654836	0.972787358545871	0.994907952462820
0.00500000000000000	0.924828424129470	0.928911972585917	0.953975300775958	0.969201777622873	0.972560581477610	0.985089107972882
0.00700000000000000	0.914135087110980	0.930011085417486	0.947295651104540	0.964667070028938	0.970296816205040	0.979185928664499
0.00900000000000000	0.905233693186174	0.918324239575902	0.935262722094279	0.959918283853068	0.962200839994341	0.976625455698468
0.0110000000000000	0.890283042623551	0.911764254170816	0.926899928105542	0.956679008787059	0.957522804615488	0.974395989769426
0.0130000000000000	0.879689366797228	0.903734942309250	0.921253635584898	0.951669066152692	0.956592673392309	0.974721687783099
0.0150000000000000	0.866760982974205	0.893153872834181	0.915429543432952	0.948070037831042	0.953164795241386	0.972447332946183
0.0170000000000000	0.852557304894794	0.886469216262416	0.910479269322411	0.943172332754652	0.949790004167870	0.970634528487131
0.0190000000000000	0.838458649031788	0.875075174621685	0.906222090152228	0.939076250057205	0.946078348524420	0.968000665521393
0.0210000000000000	0.824939210112092	0.866793699465352	0.899769231019080	0.934106388137962	0.944085693856114	0.965051672563702
0.0230000000000000	0.804976215895647	0.859414724204945	0.895492003847493	0.928697440343838	0.941762128601640	0.963697782028007
0.0250000000000000	0.786992248754756	0.850615011018568	0.888872897037643	0.925369507116800	0.938971248538113	0.961425021140629
0.0270000000000000	0.767161344898062	0.843476051834062	0.882553430228045	0.921251733912129	0.935731166047772	0.959627717735683
0.0290000000000000	0.750154104811886	0.831521358956788	0.877857187580574	0.917383571178380	0.933354599619843	0.959275644391971
0.0310000000000000	0.733814933321198	0.818769657461110	0.870686306381197	0.912857516731408	0.931703841869936	0.956267518659762
0.0330000000000000	0.715834174236400	0.801898476876098	0.864004722554993	0.908621868245162	0.930094531179395	0.953984529601690
0.0350000000000000	0.691174571791353	0.786591528352843	0.856590807446907	0.904481242412786	0.927661168090898	0.952026798444226
0.0370000000000000	0.663343807207938	0.770620283454034	0.849771862622506	0.900915418047775	0.924868604652235	0.949247262746493
0.0390000000000000	0.634143333765193	0.757519741498809	0.841103219311882	0.895145587057347	0.922385397661715	0.946330067958064
0.0410000000000000	0.607171086565197	0.743856128175680	0.831532476506933	0.890076827922897	0.918576923988994	0.943623037713560
0.0430000000000000	0.578747602314837	0.727800267432511	0.819130959876311	0.885232198238904	0.915971121284785	0.942233232601052
0.0450000000000000	0.552916362123204	0.706854182545546	0.807193114370636	0.879582248900100	0.914253108743075	0.940782520617302
0.0470000000000000	0.527299152781977	0.684382838615110	0.796094124495180	0.875964162591196	0.911270127651564	0.939888402040687
0.0490000000000000	0.504730567229199	0.659917618665778	0.784374290528190	0.869446911389548	0.909170158167444	0.937706743929647
0.0510000000000000	0.483380177910830	0.635028314000519	0.772558702586760	0.863576108118315	0.905748291204404	0.935051740043414
0.0530000000000000	0.463029292675746	0.609563437447429	0.759822620015412	0.857987774101255	0.902247565714960	0.933461632297059
0.0550000000000000	0.443749766573101	0.586185246325058	0.748021557442019	0.850679168217342	0.898625605120783	0.931340912035205
0.0570000000000000	0.426881246387117	0.564291909938557	0.731389252495545	0.842753178475563	0.893823237141470	0.929757610291191
0.0590000000000000	0.410371328009528	0.542860505019679	0.710157102091831	0.833800066588247	0.890866241687927	0.927733889520679
0.0610000000000000	0.395966229268054	0.522929219931883	0.688796307378667	0.823962354663257	0.885970444147141	0.926156347811507
0.0630000000000000	0.381591033447003	0.503714248232024	0.667366048976235	0.813947483434022	0.881357689971917	0.924033678590094
0.0650000000000000	0.367611432671921	0.485374607101327	0.645507296198329	0.805785625306317	0.876852579705272	0.921397437396939
0.0670000000000000	0.354490773583349	0.468390938541508	0.624266733098918	0.796013151864497	0.872532830407795	0.919355319083857
0.0690000000000000	0.342796080761340	0.452287796197028	0.604824819469870	0.784370730707836	0.868047411890752	0.917148197764434
0.0710000000000000	0.331658881570925	0.437925587640130	0.585504619954018	0.772557271799373	0.862507997822220	0.914904908760515
0.0730000000000000	0.321625062800220	0.424272621567578	0.567166546696718	0.758430566308730	0.856640904102305	0.912888226599556
0.0750000000000000	0.311895285892498	0.410146007059235	0.550130404753652	0.741509988695500	0.850343114641079	0.910414557124433
0.0770000000000000	0.302887460211718	0.397244197192675	0.533830764524227	0.725027585624511	0.844023667486521	0.908086763822286
0.0790000000000000	0.294255807065233	0.385516384478342	0.518675666327022	0.707839865816401	0.837311301811473	0.905417567396292
0.0810000000000000	0.285144936055918	0.373871734403286	0.503032894134018	0.688421296146696	0.829034772608475	0.902977578387868
0.0830000000000000	0.276796633529885	0.362073934695894	0.488613283118420	0.669873056667591	0.820821378677121	0.900475286339956
0.0850000000000000	0.269204196109393	0.351437434321794	0.473751549709999	0.652335774782803	0.813271127838979	0.897734836400622
0.0870000000000000	0.261967581301380	0.341640919644673	0.460599738314061	0.634539778361673	0.805366098858683	0.894305304689442
0.0890000000000000	0.254824497337667	0.331983030057207	0.447006566046553	0.616507551493350	0.797613329225166	0.890389882972699
0.0910000000000000	0.248108281349882	0.322695357123783	0.434977129983311	0.600179400129120	0.788828598577282	0.886956594929478
0.0930000000000000	0.241696209179610	0.314235487689106	0.423189865345276	0.584607906037247	0.778494335469957	0.883475411853812
0.0950000000000000	0.235567473873032	0.306131691981484	0.411906501095753	0.569528039986276	0.766174393596585	0.879280254200994
0.0970000000000000	0.229514372061850	0.297994004356263	0.401639170667154	0.555219726544812	0.752532310859343	0.874306701069169
0.0990000000000000	0.223573278767630	0.290607107121885	0.391293299407026	0.540850368111591	0.737845285727878	0.868870219006560

==> Figures/Beta_distance1.txt <==
10	0.00660881825821768	0.0320901271303291	8.19521258060608e-05	0.00482102194317969	0.329912201099309
11	0.00637747186225308	0.0307222200342560	7.66958708698231e-05	0.00435528161043183	0.294402301590782
12	0.00616505406833831	0.0294856535682089	7.20592495835233e-05	0.00395122855117235	0.264210485401806
13	0.00596818746440379	0.0283567424356633	6.79292577606687e-05	0.00359755201055258	0.238274739870508
14	0.00578429376364077	0.0273173941045806	6.42195178649008e-05	0.00328560363389442	0.215791012126801
15	0.00561136781333457	0.0263535268828440	6.08627461039037e-05	0.00300864417932010	0.196147643248187
16	0.00544782519113625	0.0254540031101716	5.78056724809475e-05	0.00276133552719488	0.178866258975404
17	0.00529239660163503	0.0246098899568290	5.50055209022888e-05	0.00253967553160254	0.163566320044087
18	0.00514405296219102	0.0238139350521444	5.24275123085276e-05	0.00234074996461341	0.149946910435153
19	0.00500195115515121	0.0230601867829668	5.00430567367589e-05	0.00216148796362368	0.137760942748677
20	0.00486539402497084	0.0223437143119923	4.78284202668928e-05	0.00199931906247957	0.126809594458766
21	0.00473380039841148	0.0216603977634185	4.57637261270590e-05	0.00185209867330536	0.116925584217813
22	0.00460668228781341	0.0210067686961515	4.38321952937191e-05	0.00171802239562951	0.107973122626825
23	0.00448362732751902	0.0203798872153284	4.20195615912256e-05	0.00159555993164703	0.0998346780097655
24	0.00436428507982698	0.0197772461770097	4.03136158387649e-05	0.00148340747620021	0.0924134326112981
25	0.00424835624089881	0.0191966956991673	3.87038467270755e-05	0.00138044214525745	0.0856256174887987
26	0.00413558404671099	0.0186363830797554	3.71811550960564e-05	0.00128569629688968	0.0794042659213866
27	0.00402574736688878	0.0180947045368179	3.57376245421110e-05	0.00119833045109968	0.0736844167511022
28	0.00391865510679609	0.0175702661133112	3.43663357015996e-05	0.00111761077345698	0.0684140624879521
29	0.00381414163330809	0.0170618517546369	3.30612147247164e-05	0.00104289578697785	0.0635472771719006
30	0.00371206300858131	0.0165683970490471	3.18169087498725e-05	0.000973620444502349	0.0590445043067459
31	0.00361229386679219	0.0160889674756195	3.06286828766504e-05	0.000909286700933546	0.0548751692933749
32	0.00351472480637686	0.0156227402673719	2.94923343868657e-05	0.000849451502408466	0.0510024277145493
33	0.00341926019847471	0.0151689891942109	2.84041209016311e-05	0.000793725110980313	0.0473983699448406
34	0.00332581633368728	0.0147270717202014	2.73606998752898e-05	0.000741754564424387	0.0440478887223355
35	0.00323431984548084	0.0142964181030956	2.63590773669586e-05	0.000693226963453570	0.0409177488971249
36	0.00314470636121254	0.0138765220925420	2.53965644514204e-05	0.000647862622641102	0.0380006720368352
37	0.00305691934148269	0.0134669329513859	2.44707399544889e-05	0.000605407764527261	0.0352678388516172
38	0.00297090907612953	0.0130672485776920	2.35794184510282e-05	0.000565636340305191	0.0327158962631608
39	0.00288663181127928	0.0126771095477213	2.27206226663119e-05	0.000528340847315631	0.0303214305838889
40	0.00280404898652211	0.0122961939326308	2.18925595759769e-05	0.000493334967045521	0.0280754848677462
41	0.00272312656522126	0.0119242127691494	2.10935996303787e-05	0.000460450641703832	0.0259699571813833
42	0.00264383444392084	0.0115609060851306	2.03222586271386e-05	0.000429534406283932	0.0239889895666024
43	0.00256614592933628	0.0112060393984513	1.95771818390624e-05	0.000400443037249252	0.0221251864730541
44	0.00249003727341452	0.0108594006216974	1.88571300708689e-05	0.000373052581498036	0.0203750153408036
45	0.00241548725856603	0.0105207973163388	1.81609673715893e-05	0.000347243376168404	0.0187249553869895
46	0.00234247682651285	0.0101900542494577	1.74876501738970e-05	0.000322907890020301	0.0171684477407097
47	0.00227098874530484	0.00986701121382473	1.68362176683321e-05	0.000299948255624244	0.0156999714691931
48	0.00220100730994606	0.00955152107833631	1.62057832499309e-05	0.000278274213811476	0.0143174733732488
49	0.00213251807283727	0.00924344804117154	1.55955269002256e-05	0.000257802423494254	0.0130110778726379
50	0.00206550760082667	0.00894266606214677	1.50046883872595e-05	0.000238455844867533	0.0117760491840400
51	0.00199996325618938	0.00864905745446605	1.44325611841102e-05	0.000220163186807485	0.0106079935838711
52	0.00193587299931795	0.00836251161934230	1.38784870222117e-05	0.000202858410619179	0.00950283058741482
53	0.00187322521115795	0.00808292390877424	1.33418510046472e-05	0.000186480283381241	0.00845868043425807
54	0.00181200853378772	0.00781019460438943	1.28220772174203e-05	0.000170974855732544	0.00747080847761706
55	0.00175221172778486	0.00754422800204321	1.23186247855695e-05	0.000156288173722627	0.00653486369313102
56	0.00169382354510827	0.00728493159255828	1.18309843247545e-05	0.000142369869985892	0.00564781898137381
57	0.00163683261653848	0.00703221533128654	1.13586747503778e-05	0.000129178922523205	0.00480684921481498
58	0.00158122735268711	0.00678599098906173	1.09012404063144e-05	0.000116669060969325	0.00400931561561292
59	0.00152699585777573	0.00654617157855356	1.04582484827760e-05	0.000104803652531612	0.00325275152443913
60	0.00147412585546353	0.00631267085071166	1.00292866966749e-05	9.35442567779286e-05	0.00253484941961616
61	0.00142260462598100	0.00608540285595853	9.61396120835433e-06	8.28583820378596e-05	0.00185425191353333
62	0.00137241895398442	0.00586428156602382	9.21189475506233e-06	7.27115695968082e-05	0.00120860736168290
63	0.00132355508644342	0.00564922055172355	8.82272497939972e-06	6.30774228564230e-05	0.000595370700940099
64	0.00127599870006908	0.00544013271348214	8.44610293871637e-06	5.39240738713768e-05	1.27799950025310e-05
65	0.00122973487757668	0.00523693006002433	8.08169177552896e-06	4.52278785033051e-05	0
66	0.00118474809233682	0.00503952353260193	7.72916553884819e-06	3.69633741918930e-05	0
67	0.00114102220075417	0.00484782287072709	7.38820814022465e-06	2.91061511126962e-05	0
68	0.00109854044186354	0.00466173651654098	7.05851243434217e-06	2.16365580836861e-05	0
69	0.00105728544357149	0.00448117155460720	6.73977941282919e-06	1.45332688264202e-05	0
70	0.00101723923495371	0.00430603368387260	6.43171750013761e-06	7.77614175106471e-06	0
71	0.000978383264104494	0.00413622721921180	6.13404194388580e-06	1.34746048362226e-06	0
72	0.000940698420922054	0.00397165511923470	5.84647428882807e-06	0	0
73	0.000904165064331082	0.00381221903790484	5.56874192795880e-06	0	0
74	0.000868763053362581	0.00365781939697360	5.30057772181327e-06	0	0
75	0.000834471781601074	0.00350835547688108	5.04171968018193e-06	0	0
76	0.000801270214429137	0.00336372552321603	4.79191069780282e-06	0	0
77	0.000769136928637869	0.00322382686678729	4.55089834012144e-06	0	0
78	0.000738050153831607	0.00308855605435586	4.31843467031951e-06	0	0
79	0.000707987815276323	0.00295780898859237	4.09427611587282e-06	0	0
80	0.000678927577652814	0.00283148107446482	3.87818336621239e-06	0	0
81	0.000650846889365918	0.00270946737054238	3.66992129891565e-06	0	0
82	0.000623723027019221	0.00259166274335172	3.46925892990320e-06	0	0
83	0.000597533139675331	0.00247796202293357	3.27596938285744e-06	0	0
84	0.000572254292621354	0.00236826015837674	3.08982987573947e-06	0	0
85	0.000547863510286513	0.00226245237152719	2.91062171916565e-06	0	0
86	0.000524337818126427	0.00216043430816984	2.73813032628039e-06	0	0
87	0.000501654283160771	0.00206210218501233	2.57214522877880e-06	0	0
88	0.000479790053043439	0.00196735293207251	2.41246009942523e-06	0	0
89	0.000458722393415936	0.00187608432910053	2.25887277642336e-06	0	0
90	0.000438428723459639	0.00178819513574898	2.11118528979534e-06	0	0
91	0.000418886649513570	0.00170358521479342	1.96920388762730e-06	0	0
92	0.000400073996642223	0.00162215564776589	1.83273905999852e-06	0	0
93	0.000381968838134734	0.00154380884297935	1.70160556103496e-06	0	0
94	0.000364549522844749	0.00146844863536053	1.57562242657208e-06	0	0
95	0.000347794700383247	0.00139598037817548	1.45461298782300e-06	0	0
96	0.000331683344156776	0.00132631102654609	1.33840488031973e-06	0	0
97	0.000316194772223785	0.00125934921247304	1.22683004630895e-06	0	0
98	0.000301308666067223	0.00119500531192097	1.11972473258985e-06	0	0
99	0.000287005087277327	0.00113319150375764	1.01692948197522e-06	0	0
100	0.000273264492207185	0.00107382182079027	9.18289118558218e-07	0	0
101	0.000260067744662899	0.00101681219311191	8.23652726700454e-07	0	0
102	0.000247396126733135	0.000962080484251221	7.32873624887845e-07	0	0
103	0.000235231347791014	0.000909546520099160	6.45809333044319e-07	0	0
104	0.000223555551780300	0.000859132111126777	5.62321534403203e-07	0	0
105	0.000212351322869081	0.000810761068197598	4.82276031987222e-07	0	0
106	0.000201601689564835	0.000764359212346789	4.05542700044606e-07	0	0
107	0.000191290127391045	0.000719854378940282	3.31995430968512e-07	0	0
108	0.000181400560204017	0.000677176416475814	2.61512077504238e-07	0	0
109	0.000171917360239843	0.000636257180368703	1.93974390442804e-07	0	0
110	0.000162825347024531	0.000597030522370487	1.29267953472359e-07	0	0
111	0.000154109785197890	0.000559432275697353	6.72821141670414e-08	0	0
112	0.000145756381360849	0.000523400236365592	7.90991212963280e-09	0	0
113	0.000137751280010475	0.000488874140922272	0	0	0
114	0.000130081058713333	0.000455795641372863	0	0	0
115	0.000122732722486392	0.000424108276848037	0	0	0
116	0.000115693697586612	0.000393757443185959	0	0	0
117	0.000108951824688667	0.000364690360066096	0	0	0
118	0.000102495351568525	0.000336856036309811	0	0	0
119	9.63129253548990e-05	0.000310205233585017	0	0	0
120	9.03935843921964e-05	0.000284690428635056	0	0	0
121	8.47267497744050e-05	0.000260265774274467	0	0	0
122	7.93022166574690e-05	0.000236887059742687	0	0	0
123	7.41101453061961e-05	0.000214511669957421	0	0	0
124	6.91410519946207e-05	0.000193098544360668	0	0	0
125	6.43857998139974e-05	0.000172608135607879	0	0	0
126	5.98355893330684e-05	0.000153002367594238	0	0	0
127	5.54819492653155e-05	0.000134244593792484	0	0	0
128	5.13167271014693e-05	0.000116299555511027	0	0	0
129	4.73320797356516e-05	9.91333401808206e-05	0	0	0
130	4.35204641823028e-05	8.27133402694212e-05	0	0	0
131	3.98746283258301e-05	6.70082123421619e-05	0	0	0
132	3.63876017502321e-05	5.19878365351768e-05	0	0	0
133	3.30526867013356e-05	3.76232767497697e-05	0	0	0
134	2.98634491570175e-05	2.38867413433946e-05	0	0	0
135	2.68137100643832e-05	1.07515446839182e-05	0	0	0
136	2.38975366750656e-05	0	0	0	0
137	2.11092340916447e-05	0	0	0	0
138	1.84433369861580e-05	0	0	0	0
139	1.58946014620479e-05	0	0	0	0
140	1.34579971307079e-05	0	0	0	0
141	1.11286994001426e-05	0	0	0	0
142	8.90208189697793e-06	0	0	0	0
143	6.77370914987269e-06	0	0	0	0
144	4.73932946160347e-06	0	0	0	0
145	2.79486793498950e-06	0	0	0	0
146	9.36419791188779e-07	0	0	0	0
147	0	0	0	0	0
148	0	0	0	0	0
149	0	0	0	0	0

==> Figures/Beta_distance2.txt <==
10	0.00509043247137540	0.0228785866901526	8.19521258060608e-05	0.00482102194317969	0.329912201099309
11	0.00488603439780499	0.0216741660832709	7.66958708698231e-05	0.00435528161043183	0.294402301590782
12	0.00470044068510696	0.0206003323766053	7.20592495835233e-05	0.00395122855117235	0.264210485401806
13	0.00453026926992202	0.0196333720558073	6.79292577606687e-05	0.00359755201055258	0.238274739870508
14	0.00437293709497240	0.0187551636479926	6.42195178649008e-05	0.00328560363389442	0.215791012126801
15	0.00422643411935265	0.0179515958060204	6.08627461039037e-05	0.00300864417932010	0.196147643248187
16	0.00408917091673102	0.0172115005121132	5.78056724809475e-05	0.00276133552719488	0.178866258975404
17	0.00395987307435472	0.0165259138913284	5.50055209022888e-05	0.00253967553160254	0.163566320044087
18	0.00383750628184894	0.0158875518580691	5.24275123085276e-05	0.00234074996461341	0.149946910435153
19	0.00372122208696282	0.0152904304359572	5.00430567367589e-05	0.00216148796362368	0.137760942748677
20	0.00361031789681332	0.0147295858011700	4.78284202668928e-05	0.00199931906247957	0.126809594458766
21	0.00350420700282628	0.0142008644968682	4.57637261270590e-05	0.00185209867330536	0.116925584217813
22	0.00340239578939816	0.0137007639390990	4.38321952937191e-05	0.00171802239562951	0.107973122626825
23	0.00330446617637922	0.0132263095650803	4.20195615912256e-05	0.00159555993164703	0.0998346780097655
24	0.00321006193177922	0.0127749590788532	4.03136158387649e-05	0.00148340747620021	0.0924134326112981
25	0.00311887788513549	0.0123445270075365	3.87038467270755e-05	0.00138044214525745	0.0856256174887987
26	0.00303065134165154	0.0119331246690613	3.71811550960564e-05	0.00128569629688968	0.0794042659213866
27	0.00294515518495268	0.0115391119664056	3.57376245421110e-05	0.00119833045109968	0.0736844167511022
28	0.00286219228883951	0.0111610583510413	3.43663357015996e-05	0.00111761077345698	0.0684140624879521
29	0.00278159095346670	0.0107977109635991	3.30612147247164e-05	0.00104289578697785	0.0635472771719006
30	0.00270320115025752	0.0104479684418828	3.18169087498725e-05	0.000973620444502349	0.0590445043067459
31	0.00262689141051442	0.0101108592408677	3.06286828766504e-05	0.000909286700933546	0.0548751692933749
32	0.00255254623024120	0.00978552357214895	2.94923343868657e-05	0.000849451502408466	0.0510024277145493
33	0.00248006389185556	0.00947119826738803	2.84041209016311e-05	0.000793725110980313	0.0473983699448406
34	0.00240935462487197	0.00916720402005529	2.73606998752898e-05	0.000741754564424387	0.0440478887223355
35	0.00234033904384474	0.00887293457317001	2.63590773669586e-05	0.000693226963453570	0.0409177488971249
36	0.00227294681450406	0.00858784750917719	2.53965644514204e-05	0.000647862622641102	0.0380006720368352
37	0.00220711550873344	0.00831145636604043	2.44707399544889e-05	0.000605407764527261	0.0352678388516172
38	0.00214278961664224	0.00804332385680237	2.35794184510282e-05	0.000565636340305191	0.0327158962631608
39	0.00207991969007568	0.00778305601241948	2.27206226663119e-05	0.000528340847315631	0.0303214305838889
40	0.00201846159655526	0.00753029710016524	2.18925595759769e-05	0.000493334967045521	0.0280754848677462
41	0.00195837586657132	0.00728472519733979	2.10935996303787e-05	0.000460450641703832	0.0259699571813833
42	0.00189962712010134	0.00704604832062568	2.03222586271386e-05	0.000429534406283932	0.0239889895666024
43	0.00184218356073957	0.00681400102896461	1.95771818390624e-05	0.000400443037249252	0.0221251864730541
44	0.00178601652782121	0.00658834143176461	1.88571300708689e-05	0.000373052581498036	0.0203750153408036
45	0.00173110009853495	0.00636884854548354	1.81609673715893e-05	0.000347243376168404	0.0187249553869895
46	0.00167741073335582	0.00615531995097170	1.74876501738970e-05	0.000322907890020301	0.0171684477407097
47	0.00162492695923600	0.00594756971167379	1.68362176683321e-05	0.000299948255624244	0.0156999714691931
48	0.00157362908587969	0.00574542651900033	1.62057832499309e-05	0.000278274213811476	0.0143174733732488
49	0.00152349895119198	0.00554873203652348	1.55955269002256e-05	0.000257802423494254	0.0130110778726379
50	0.00147451969257954	0.00535733941878081	1.50046883872595e-05	0.000238455844867533	0.0117760491840400
51	0.00142667554131156	0.00517111198420731	1.44325611841102e-05	0.000220163186807485	0.0106079935838711
52	0.00137995163761616	0.00498992202501812	1.38784870222117e-05	0.000202858410619179	0.00950283058741482
53	0.00133433386444387	0.00481364973870881	1.33418510046472e-05	0.000186480283381241	0.00845868043425807
54	0.00128980869820294	0.00464218226850843	1.28220772174203e-05	0.000170974855732544	0.00747080847761706
55	0.00124636307502227	0.00447541284195020	1.23186247855695e-05	0.000156288173722627	0.00653486369313102
56	0.00120398427119403	0.00431323999747855	1.18309843247545e-05	0.000142369869985892	0.00564781898137381
57	0.00116265979677246	0.00415556689137272	1.13586747503778e-05	0.000129178922523205	0.00480684921481498
58	0.00112237730128553	0.00400230067722550	1.09012404063144e-05	0.000116669060969325	0.00400931561561292
59	0.00108312449071753	0.00385335195173382	1.04582484827760e-05	0.000104803652531612	0.00325275152443913
60	0.00104488905501356	0.00370863426131519	1.00292866966749e-05	9.35442567779286e-05	0.00253484941961616
61	0.00100765860534795	0.00356806366411802	9.61396120835433e-06	8.28583820378596e-05	0.00185425191353333
62	0.000971420620570087	0.00343155834331017	9.21189475506233e-06	7.27115695968082e-05	0.00120860736168290
63	0.000936162402152663	0.00329903826702630	8.82272497939972e-06	6.30774228564230e-05	0.000595370700940099
64	0.000901871037176072	0.00317042489193121	8.44610293871637e-06	5.39240738713768e-05	1.27799950025310e-05
65	0.000868533368682493	0.00304564090606625	8.08169177552896e-06	4.52278785033051e-05	0
66	0.000836135973005842	0.00292461000866064	7.72916553884819e-06	3.69633741918930e-05	0
67	0.000804665143480732	0.00280725672326820	7.38820814022465e-06	2.91061511126962e-05	0
68	0.000774106880095275	0.00269350624181353	7.05851243434217e-06	2.16365580836861e-05	0
69	0.000744446884600787	0.00258328429685159	6.73977941282919e-06	1.45332688264202e-05	0
70	0.000715670560581920	0.00247651705935040	6.43171750013761e-06	7.77614175106471e-06	0
71	0.000687763018084531	0.00237313106002402	6.13404194388580e-06	1.34746048362226e-06	0
72	0.000660709082291374	0.00227305313154190	5.84647428882807e-06	0	0
73	0.000634493305858289	0.00217621036983657	5.56874192795880e-06	0	0
74	0.000609099984444960	0.00208253011220670	5.30057772181327e-06	0	0
75	0.000584513175066099	0.00199193993056890	5.04171968018193e-06	0	0
76	0.000560716716809002	0.00190436763765388	4.79191069780282e-06	0	0
77	0.000537694253600963	0.00181974130489673	4.55089834012144e-06	0	0
78	0.000515429258567458	0.00173798928975335	4.31843467031951e-06	0	0
79	0.000493905059739692	0.00165904027167014	4.09427611587282e-06	0	0
80	0.000473104866677291	0.00158282329454665	3.87818336621239e-06	0	0
81	0.000453011797756734	0.00150926781477999	3.66992129891565e-06	0	0
82	0.000433608907828204	0.00143830375359289	3.46925892990320e-06	0	0
83	0.000414879215947429	0.00136986155231764	3.27596938285744e-06	0	0
84	0.000396805732981418	0.00130387222989446	3.08982987573947e-06	0	0
85	0.000379371488806684	0.00124026744121622	2.91062171916565e-06	0	0
86	0.000362559558978376	0.00117897953600500	2.73813032628039e-06	0	0
87	0.000346353090612943	0.00111994161688883	2.57214522877880e-06	0	0
88	0.000330735327411485	0.00106308759657198	2.41246009942523e-06	0	0
89	0.000315689633614755	0.00100835225297337	2.25887277642336e-06	0	0
90	0.000301199516838015	0.000955671282244467	2.11118528979534e-06	0	0
91	0.000287248649677688	0.000904981349122407	1.96920388762730e-06	0	0
92	0.000273820889992615	0.000856220134091601	1.83273905999852e-06	0	0
93	0.000260900299852900	0.000809326377402895	1.70160556103496e-06	0	0
94	0.000248471163071244	0.000764239919401259	1.57562242657208e-06	0	0
95	0.000236518001328899	0.000720901737245764	1.45461298782300e-06	0	0
96	0.000225025588883418	0.000679253977887713	1.33840488031973e-06	0	0
97	0.000213978965820915	0.000639239986962291	1.22683004630895e-06	0	0
98	0.000203363449936909	0.000600804334063732	1.11972473258985e-06	0	0
99	0.000193164647221936	0.000563892834088277	1.01692948197522e-06	0	0
100	0.000183368460993611	0.000528452564761257	9.18289118558218e-07	0	0
101	0.000173961099713430	0.000494431880418466	8.23652726700454e-07	0	0
102	0.000164929083567343	0.000461780422378753	7.32873624887845e-07	0	0
103	0.000156259249815521	0.000430449125714499	6.45809333044319e-07	0	0
104	0.000147938756994373	0.000400390222758816	5.62321534403203e-07	0	0
105	0.000139955088024156	0.000371557243471717	4.82276031987222e-07	0	0
106	0.000132296052285508	0.000343905012852200	4.05542700044606e-07	0	0
107	0.000124949786734220	0.000317389645622210	3.31995430968512e-07	0	0
108	0.000117904756101984	0.000291968538256817	2.61512077504238e-07	0	0
109	0.000111149752242322	0.000267600358517073	1.93974390442804e-07	0	0
110	0.000104673892724399	0.000244245032949690	1.29267953472359e-07	0	0
111	9.84666186956176e-05	0.000221863732250232	6.72821141670414e-08	0	0
112	9.25176920936686e-05	0.000200418854811364	7.90991212963280e-09	0	0
113	8.68171922442907e-05	0.000179874008474087	0	0	0
114	8.13555119682827e-05	0.000160193991119560	0	0	0
115	7.61233531410305e-05	0.000141344769486178	0	0	0
116	7.11117218808628e-05	0.000123293457237749	0	0	0
117	6.63119233221057e-05	0.000106008291775623	0	0	0
118	6.17155560681825e-05	8.94586102743999e-05	0	0	0
119	5.73145063656909e-05	7.36148250504883e-05	0	0	0
120	5.31009420232337e-05	5.84483982633485e-05	0	0	0
121	4.90673061158655e-05	4.39318160793269e-05	0	0	0
122	4.52063105653695e-05	3.00385627839501e-05	0	0	0
123	4.15109295362727e-05	1.67430942865522e-05	0	0	0
124	3.79743927515839e-05	4.02081161957877e-06	0	0	0
125	3.45901787686293e-05	0	0	0	0
126	3.13520081469354e-05	0	0	0	0
127	2.82538366512379e-05	0	0	0	0
128	2.52898484372631e-05	0	0	0	0
129	2.24544492390008e-05	0	0	0	0
130	1.97422596458708e-05	0	0	0	0
131	1.71481084038320e-05	0	0	0	0
132	1.46670257806127e-05	0	0	0	0
133	1.22942370413807e-05	0	0	0	0
134	1.00251560046181e-05	0	0	0	0
135	7.85537873222989e-06	0	0	0	0
136	5.78067728071636e-06	0	0	0	0
137	3.79699362265419e-06	0	0	0	0
138	1.90043369621897e-06	0	0	0	0
139	8.72615513508834e-08	0	0	0	0
140	0	0	0	0	0
141	0	0	0	0	0
142	0	0	0	0	0
143	0	0	0	0	0
144	0	0	0	0	0
145	0	0	0	0	0
146	0	0	0	0	0
147	0	0	0	0	0
148	0	0	0	0	0
149	0	0	0	0	0

==> Figures/Beta_distance_asymptotic.txt <==
10 0.363725757597243 0.00785512523701927 1.43814051613478 0.00305072593282373
11 0.333920070847379 0.00784354802293004 1.33118951367969 0.00290525814449547
12 0.307567735662226 0.00783305108660355 1.23595942809094 0.00277073417852692
13 0.284110074523544 0.00782352505885294 1.15053189048443 0.00264559618624056
14 0.26310593574247 0.00781482220937754 1.07341590805389 0.00252861020395239
15 0.244201588433886 0.00780683884071784 1.00342970560805 0.00241878385997165
16 0.227109592860267 0.00779949024842407 0.939620778790833 0.00231530836675981
17 0.211593626527901 0.00779233299021992 0.881210226605503 0.0022175166977226
18 0.19745736768568 0.00778301839470622 0.827553019388276 0.00212485283520407
19 0.184536207130138 0.00777121848413305 0.778109023273711 0.00203684876610606
20 0.172694765869345 0.00775698601185916 0.732421465361266 0.00195310700907382
21 0.161815867252684 0.007740374272061 0.690100658219311 0.00187328716203
22 0.151796287649265 0.00772143697478737 0.650811513818016 0.00179709541868085
23 0.14254706532911 0.00770022812695738 0.614263835011428 0.00172427630931418
24 0.133991083701352 0.0077030891622298 0.580204674533705 0.00165460612984799
25 0.126061136109748 0.00771569581603598 0.548412254608164 0.00158788766757471
26 0.118698362676888 0.00772548352499529 0.518691079584856 0.00152394593373471
27 0.111850977501654 0.00773249492611311 0.490867971227923 0.00146262468568244
28 0.10547322456669 0.00773677419496885 0.464788825168334 0.00140378357398753
29 0.0995245153523852 0.00773836690137716 0.440315936572183 0.0013472957883509
30 0.093968814250637 0.00773731986620686 0.4173257791627 0.00129304610478798
31 0.0887744363500815 0.00773368102006249 0.3957071483475 0.00124092925793955
32 0.0839117546257596 0.00772749926503429 0.375359599051141 0.00119084857857224
33 0.0793547431000577 0.00771882433945664 0.356192123811788 0.00114271484870468
34 0.0750805676485828 0.00770770668704146 0.338122028084567 0.00109644533632751
35 0.0710676618683836 0.00770829592867619 0.321073968436327 0.00105196297909226
36 0.0672965071615304 0.00771473298271117 0.304979126087276 0.00100919569213805
37 0.0637504901737813 0.00771846344850196 0.289774493540769 0.000968075779800044
38 0.0604129139945966 0.00771953314531025 0.275402256199969 0.000928539434570127
39 0.0572695927434692 0.00771798905969366 0.261809254163204 0.000890526309586996
40 0.0543073305854684 0.00771387920556913 0.248946512015585 0.000853979153265993
41 0.0515136101422222 0.00770725248773741 0.236768826541269 0.000818843496574141
42 0.0488778203810991 0.00770453447061185 0.225234403981201 0.000785067384994652
43 0.0463890047772896 0.00770890351013993 0.214304539841424 0.000752601148491858
44 0.0440384433465022 0.00771060836889566 0.203943335383276 0.000721397203826972
45 0.0418166439267587 0.00770969578374652 0.194117445850502 0.000691409884439466
46 0.0397162510257374 0.00770621352533558 0.184795856249521 0.000662595293827682
47 0.0377291467805738 0.00770022459025691 0.175949681129241 0.000634911178965176
48 0.0358489403442633 0.00770416073615255 0.16755198533087 0.000608316820794695
49 0.0340688020176594 0.00770544453829934 0.159577623115621 0.000582772939271719
50 0.0323830024626195 0.00770412292995471 0.15200309344505 0.000558241610790571
51 0.030785916727309 0.00770024383877479 0.144806409497372 0.000534686196137092
52 0.0292722480841623 0.00770087418544954 0.137966980763775 0.000512071277375839
53 0.0278374951512439 0.00770204001830849 0.131465506289703 0.000490362602306625
54 0.0264767336106538 0.00770060548028536 0.125283877813918 0.000469527035318868
55 0.0251861722601282 0.00769746314813418 0.119405091718472 0.000449532513642074
56 0.0239615977583174 0.00769953439646041 0.113813168839818 0.000430348008133827
57 0.0227993461340101 0.00769899101577534 0.108493081309092 0.000411943487872576
58 0.0216962145857347 0.00769601410264414 0.103430685690848 0.000394289887930619
59 0.020648646319782 0.00769781388677015 0.0986126617770618 0.00037735907979664
60 0.019653831108822 0.00769700541023769 0.0940264564688573 0.000361123843997071
61 0.0187088914242736 0.00769576013919132 0.089660232244132 0.000345557844537272
62 0.017810996257139 0.00769639530974151 0.0855028197663406 0.000330635604843186
63 0.0169578772061727 0.00769444449877006 0.081543674239525 0.000316332484936065
64 0.0161470206315134 0.0076953825229949 0.0777728351581927 0.000302624659619303
65 0.0153761267473538 0.00769416787245391 0.0741808891387613 0.000289489097493758
66 0.0146433221810758 0.00769040246473785 0.070758935552744 0.000276903540651826
67 0.0139464721411825 0.00768413507239408 0.0674985547112811 0.000264846484929802
68 0.0132836650699109 0.00767541516252283 0.0643917783765463 0.000253297160620403
69 0.0126533150822344 0.00766429277057206 0.0614310623984665 0.000242235513569645
70 0.0120536643738005 0.00765081840226146 0.0586092612954493 0.000231642186599034
71 0.0114830845520327 0.00763504288203247 0.0559196046157691 0.000221498501207681
72 0.0109401985626733 0.00761701726812321 0.0533556749322138 0.000211786439523474
73 0.0104236120838424 0.00759679274207496 0.0509113873367677 0.000202488626478813
74 0.009931902867855 0.00757442051283938 0.0485809703147566 0.000193588312198867
75 0.0094638453750933 0.00754995171441808 0.0463589478891443 0.000185069354592849
76 0.00901838751488243 0.00752343736140688 0.0442401229357628 0.000176916202147923
77 0.00859425696689416 0.00749492822566028 0.0422195615792783 0.000169113876925638
78 0.00819039907028683 0.00746447479897968 0.0402925785877887 0.000161647957767544
79 0.0078058952576814 0.0074321272120979 0.0384547236912159 0.000154504563716665
80 0.00743976500175558 0.0073979352036495 0.0367017687551901 0.000147670337663272
81 0.00709105016768294 0.00736194805014511 0.0350296957480117 0.00014113243022641
82 0.00675889975711644 0.00732421452108602 0.0334346854435764 0.000134878483879945
83 0.00644260945959998 0.00728478285620952 0.0319131068079517 0.000128896617335203
84 0.00614131120522601 0.00724370074037727 0.0304615070216152 0.000123175410190692
85 0.00585426688099051 0.00720101523177664 0.0290766020932972 0.000117703887857882
86 0.0055807925990056 0.00715677281436687 0.0277552680249206 0.000112471506774543
87 0.00532031600169199 0.00711101931811639 0.0264945324903635 0.000107468139912631
88 0.00507211824863522 0.00706379993389682 0.025291566993697 0.000102684062589675
89 0.00483560914618467 0.00701515918528407 0.0241436794752292 9.81099385909509e-05
90 0.00461023145667096 0.00696514098467511 0.0230483073361045 9.37368066072171e-05
91 0.00439552271406361 0.00691378856323204 0.022003010854439 8.95560669943982e-05
92 0.00419089520670515 0.00686114447522258 0.021005466967982 8.55594688589088e-05
93 0.00399586790182663 0.00680725065897412 0.0200534634001557 8.17390974707109e-05
94 0.00380998342805162 0.00675214841481976 0.0191448931080089 7.80873620072882e-05
95 0.00363286157831294 0.00669587839981351 0.0182777490321765 7.45969836296661e-05
96 0.00346403797602783 0.00663848066179874 0.0174501191303554 7.12609838890579e-05
97 0.00330310960613765 0.00657999461121588 0.0166601816771107 6.80726734665327e-05
98 0.0031497025221254 0.00652045912513256 0.01590620081403 6.50256412410557e-05
99 0.00300348625885436 0.00645991250796325 0.0151865223353396 6.21137436857161e-05
100 0.0028641211160966 0.00639839244480495 0.0144995696951151 5.93310945895054e-05
101 0.00273125608349325 0.00633593614998109 0.0138438402231549 5.66720550995705e-05
102 0.0026045848002707 0.0062725803220999 0.0132179015374453 5.41312240820691e-05
103 0.00248381564046591 0.00620836112672052 0.0126203881419408 5.17034287946398e-05
104 0.00236870915790219 0.00614331432885856 0.012049998199128 4.93837158692947e-05
105 0.00225896300213468 0.00607747517412446 0.0115054904675083 4.71673425951901e-05
106 0.00215432176218516 0.00601087848977528 0.0109856813947772 4.50497685009464e-05
107 0.00205454602472988 0.0059435587678869 0.0104894423580567 4.30266472267384e-05
108 0.0019594126896099 0.00587555007907853 0.0100156970430766 4.10938186818425e-05
109 0.00186872779763817 0.00580688609854599 0.00956341895470658 3.92473014802299e-05
110 0.00178225340303345 0.00573760023973539 0.00913162905170881 3.74832856485703e-05
111 0.00169979269314494 0.00566772553668473 0.00871939349900843 3.57981255985297e-05
112 0.00162115817856081 0.00559729477536842 0.00832582153119119 3.4188333357614e-05
113 0.00154617571740263 0.00552634046474231 0.00795006342130674 3.26505720519039e-05
114 0.00147469227951097 0.00545489489455015 0.00759130854941015 3.11816496316147e-05
115 0.00140652171291848 0.00538299004314026 0.00724878356560034 2.97785128356118e-05
116 0.00134150967904974 0.00531065778795628 0.00692175064261807 2.84382413851142e-05
117 0.00127950910558539 0.00523792977946151 0.0066095058133509 2.71580424008647e-05
118 0.00122037983753074 0.00516483748990595 0.00631137738886015 2.593524503756e-05
119 0.00116400839592153 0.00509141225742875 0.00602672445279112 2.4767295326757e-05
120 0.00111024628935913 0.00501768530122813 0.00575493542826522 2.36517512232958e-05
121 0.00105897152968034 0.00494368772390746 0.00549542671356337 2.25862778478388e-05
122 0.00101006859572927 0.00486945051653109 0.00524764138312364 2.15686429187287e-05
123 0.000963427373941128 0.00479500461690177 0.00501104795055957 2.05967123667233e-05
124 0.000918951725468523 0.00472038085265943 0.00478513919059072 1.96684461277151e-05
125 0.000876539322491838 0.0046456100949481 0.00456943101694322 1.8781894104582e-05
126 0.000836086819348604 0.0045707230309911 0.00436346141343649 1.79351922937879e-05
127 0.000797503381441338 0.00449575045713048 0.00416678941562527 1.71265590719346e-05
128 0.000760702410152504 0.00442072306065945 0.00397899414049917 1.63542916328735e-05
129 0.000725601342719786 0.00434567150678037 0.00379967386188149 1.56167625743934e-05
130 0.000692132234862416 0.00427062646833453 0.00362844512928736 1.49124166240652e-05
131 0.000660209949267113 0.00419561859907233 0.00346494192812143 1.42397675037037e-05
132 0.000629761179909921 0.00412067861929319 0.00330881487920442 1.35973949234183e-05
133 0.000600717766622144 0.00404583715045173 0.00315973047572314 1.2983941702619e-05
134 0.000573014716566646 0.00397112482633943 0.00301737035579293 1.23981110118848e-05
135 0.000546590055639338 0.00389657225041615 0.00288143060891844 1.18386637313882e-05
136 0.000521393517969946 0.00382221002543242 0.00275162111472526 1.13044159215914e-05
137 0.000497359740634444 0.00374806875889537 0.00262766491241175 1.07942364010412e-05
138 0.000474434362391818 0.00367417896253544 0.00250929759945925 1.03070444274826e-05
139 0.000452566190000866 0.00360057110179876 0.0023962667581994 9.84180747842703e-06
140 0.000431706402650616 0.00352727553463494 0.00228833140892075 9.39753912666641e-06
141 0.000411808441120085 0.00345432260968136 0.00218526148824846 8.97329700644005e-06
142 0.000392833159605683 0.00338174246522687 0.00208683735160835 8.56818086860699e-06
143 0.000374734319449601 0.00330956516691956 0.0019928492986304 8.18133071813879e-06
144 0.000357469559524036 0.00323782060711517 0.00190309712041754 7.81192503315343e-06
145 0.000341000402713934 0.00316653840676853 0.00181738966764434 7.45917906105807e-06
146 0.000325290151243596 0.00309574806695229 0.00173554443851419 7.12234318775297e-06
147 0.000310303803945317 0.00302547872653071 0.0016573871856384 6.80070137965248e-06
148 0.000296009318288391 0.00295575931654381 0.00158275154095681 6.49356969138937e-06
149 0.000282377311551251 0.0028866183565462 0.00151147865785346 6.20029484005472e-06
150 0.00026937314903993 0.00281808397772877 0.00144341686966872 5.92025284158596e-06
151 0.000256967895435605 0.00275018390351074 0.00137842136384154 5.65284770647385e-06
152 0.000245133951398753 0.00268294543952729 0.001316353870958 5.3975101931e-06
153 0.000233844991327803 0.00261639527256019 0.00125708236801138 5.15369661500023e-06
154 0.000223075904721947 0.00255055959669161 0.0012004807952173 4.92088770174526e-06
155 0.000212804546427491 0.00248546393569324 0.0011464287857545 4.69858750924237e-06
156 0.000203008139686338 0.00242113320597815 0.00109481140783537 4.48632237786944e-06
157 0.000193662678943841 0.0023575915048972 0.00104551891853383 4.28363993737664e-06
158 0.000184747399151411 0.00229486225315564 0.000998446528831569 4.09010815476612e-06
159 0.000176242492521357 0.00223296800901364 0.000953494179362926 3.90531442495239e-06
160 0.000168129064204862 0.0021719304462693 0.000910566326367733 3.72886470161059e-06
161 0.000160389090270967 0.00211177030611357 0.000869571737380783 3.56038266659944e-06
162 0.000153006376066396 0.00205250739720419 0.000830423296211981 3.39950893505208e-06
163 0.000145965204543793 0.00199416052713613 0.000793037816790871 3.24590029818643e-06
164 0.000139248003890296 0.00193674727172242 0.000757335865466756 3.09922899704424e-06
165 0.00013283986594049 0.00188028426707689 0.000723241591380063 2.95918203024643e-06
166 0.000126726569050152 0.00182478694419841 0.000690682564532574 2.82546049233279e-06
167 0.00012089454638904 0.00177026958568833 0.000659589621205824 2.69777894044975e-06
168 0.000115330855782957 0.00171674515562103 0.000629896716391266 2.57586479126807e-06
169 0.00011002315090204 0.00166422544511364 0.000601540782911824 2.4594577424143e-06
170 0.000104961433443929 0.00161272090227283 0.000574461596929099 2.34830922146841e-06
171 0.000100132713683283 0.00156224079073612 0.00054860164954457 2.24218185920725e-06
172 9.55260809269127e-05 0.00151279293168483 0.000523906024218904 2.14084898584342e-06
173 9.11313212097871e-05 0.00146438388699285 0.000500322279740558 2.0440941497022e-06
174 8.69386904189975e-05 0.00141701890790957 0.00047780033849451 1.9517106589079e-06
175 8.29388927477531e-05 0.00137070177067742 0.000456292379786837 1.86350114101165e-06
176 7.91230599788117e-05 0.00132543506053854 0.000435752737998627 1.77927712520596e-06
177 7.54828628731351e-05 0.00128122000490791 0.000416137805344637 1.69885864056497e-06
178 7.20113283034688e-05 0.00123805647530598 0.000397405939032688 1.62207383459387e-06
179 6.86994047603935e-05 0.00119594307863176 0.000379517372619839 1.54875860704853e-06
180 6.55397548680415e-05 0.00115487709412081 0.000362434131376317 1.47875626098225e-06
181 6.25253786058143e-05 0.00111485463425556 0.000346119951475689 1.41191717009411e-06
182 5.96495977294171e-05 0.00107587056860275 0.000330540202836778 1.3480984592575e-06
183 5.69060410998e-05 0.0010379184906265 0.000315661815451412 1.28716370136973e-06
184 5.42886304195802e-05 0.00100099106864046 0.000301453209040989 1.22898262633752e-06
185 5.17915668244608e-05 0.000965079610468522 0.000287884225890334 1.17343084336206e-06
186 4.94101659612515e-05 0.000930174520600629 0.000274926066714414 1.12038957688318e-06
187 4.71383180618552e-05 0.000896265270426473 0.000262551229421184 1.06974541287926e-06
188 4.49708921787271e-05 0.000863340148985564 0.000250733450639924 1.02139005672255e-06
189 4.29030898267518e-05 0.000831386866714584 0.000239447649887312 9.75220103991803e-07
190 4.09303330284285e-05 0.000800391995231406 0.000228669876255444 9.3113681784369e-07
191 3.90482541823962e-05 0.00077034147297699 0.000218377257504722 8.89045920519206e-07
192 3.72526863700267e-05 0.000741220503673532 0.000208547951454234 8.48857390591578e-07
193 3.55396541264079e-05 0.000713013665815674 0.000199161099565082 8.10485272271036e-07
194 3.39055570035688e-05 0.000685704864645852 0.00019019678261831 7.73847491382161e-07
195 3.2347007221443e-05 0.000659277397490601 0.000181635978391858 7.38865680032235e-07
196 3.08600736523228e-05 0.000633714280447883 0.000173460521245737 7.05465010153146e-07
197 2.94414664040874e-05 0.000608997857675529 0.000165653063531376 6.73574032960071e-07
198 2.80880467157687e-05 0.000585110351516362 0.000158197038740543 6.43124526946445e-07
199 2.67968199997532e-05 0.000562033411699824 0.000151076626315065 6.1405135251484e-07
200 2.55649292413094e-05 0.000539748600162775 0.000144276718045019 5.86292311654275e-07
201 2.4389648588667e-05 0.000518237307420658 0.000137782885980409 5.59788016917006e-07
202 2.32683774253208e-05 0.00049748058828133 0.000131581351789702 5.3448176326064e-07
203 2.21987445424364e-05 0.000477459499315515 0.000125658957500741 5.10319407158368e-07
204 2.11785701321021e-05 0.000458154994588792 0.000120003137558448 4.87249251477349e-07
205 2.02052613917281e-05 0.000439548162557495 0.000114601892143702 4.65221934617525e-07
206 1.92766660914702e-05 0.000421619918488934 0.000109443761694132 4.44190325117534e-07
207 1.8390730765854e-05 0.000404351234678917 0.000104517802572706 4.2410942074402e-07
208 1.75454962549092e-05 0.000387723479290175 9.98135638334019e-05 4.04936253017768e-07
209 1.67390933562986e-05 0.000371717663055081 9.53210650337302e-05 3.86629794604505e-07
210 1.59697386518863e-05 0.000356315380517765 9.10307750464843e-05 3.69150872353681e-07
211 1.52357306877463e-05 0.000341498425384329 8.69335918267816e-05 3.52462082640789e-07
212 1.45354460588559e-05 0.000327248465752373 8.30208230903256e-05 3.36527712685664e-07
213 1.38675400823834e-05 0.00031354760365982 7.92841678625144e-05 3.21313662994886e-07
214 1.32303776472667e-05 0.000300378407968966 7.57156988578791e-05 3.06787375367867e-07
215 1.26224790843398e-05 0.000287723418532482 7.23078456546329e-05 2.92917762098144e-07
216 1.20425008397312e-05 0.000275565733171381 6.90533786259208e-05 2.79675141754336e-07
217 1.14891609657142e-05 0.000263888585703379 6.59453935951397e-05 2.67031172984854e-07
218 1.09612364399733e-05 0.000252675653457626 6.29772971836653e-05 2.54958795657768e-07
219 1.04575603020089e-05 0.000241910963094305 6.01427928162938e-05 2.4343217318952e-07
220 9.97701916989732e-06 0.000231578807530765 5.74358673591608e-05 2.32426635426095e-07
221 9.51855080678519e-06 0.000221663916224977 5.48507783578631e-05 2.21918628517965e-07
222 9.08114171389542e-06 0.000212151410130762 5.23820418515222e-05 2.11885662191474e-07
223 8.66395322673712e-06 0.000203026724868268 5.00244207346926e-05 2.02306262904628e-07
224 8.2659644635288e-06 0.000194275831479437 4.77729136439896e-05 1.93159927874185e-07
225 7.88625062552879e-06 0.000185884885294172 4.56227443451926e-05 1.84427080422361e-07
226 7.52397288482935e-06 0.000177840308837729 4.35693515975497e-05 1.7608902974604e-07
227 7.17833084017753e-06 0.000170129427702979 4.16083794755346e-05 1.68127928492481e-07
228 6.84856089939534e-06 0.00016273936696559 3.97356681259105e-05 1.60526736889898e-07
229 6.53393444801634e-06 0.000155658023086005 3.79472449405203e-05 1.53269185312608e-07
230 6.23375634651108e-06 0.000148873412371839 3.62393161273099e-05 1.46339739144128e-07
231 5.94736332834389e-06 0.000142374167430577 3.46082586606516e-05 1.39723566169649e-07
232 5.67412260090764e-06 0.00013614904857992 3.30506125941197e-05 1.33406504421696e-07
233 5.4134532558206e-06 0.000130187342030416 3.15630737188751e-05 1.2737503242424e-07
234 5.16483595163415e-06 0.000124478650640818 3.01424865533766e-05 1.21616239495425e-07
235 4.92763217064782e-06 0.000119012959650217 2.87858376482219e-05 1.16117798965501e-07
236 4.70131813777515e-06 0.000113780406292038 2.74902491929618e-05 1.10867940792495e-07
237 4.48539405827762e-06 0.000108771776252466 2.62529729096538e-05 1.05855427456417e-07
238 4.27938314851152e-06 0.000103977787433887 2.50713842228875e-05 1.01069529222505e-07
239 4.08283045281357e-06 9.93900641284563e-05 2.39429766905677e-05 9.65000014755163e-08
240 3.89530188272168e-06 9.49998636183894e-05 2.2865356687275e-05 9.21370623138098e-08
241 3.71638328561762e-06 9.07991833820681e-05 2.18362383248127e-05 8.79713726614827e-08
242 3.54567950380396e-06 8.67802231599668e-05 2.08534386038418e-05 8.39940152015879e-08
243 3.38281348977307e-06 8.29354616442292e-05 1.99148727818591e-05 8.0196475559348e-08
244 3.22743241179149e-06 7.9257776170154e-05 1.90185499502994e-05 7.65706247089406e-08
245 3.07924133717006e-06 7.57400329430106e-05 1.81625688113033e-05 7.31087009435417e-08
246 2.93785200000662e-06 7.23755326080957e-05 1.73451136438922e-05 6.98032929143697e-08
247 2.8029523395745e-06 6.91579915325513e-05 1.65644504520136e-05 6.66473252630115e-08
248 2.67424456932878e-06 6.60811069569113e-05 1.58189232858022e-05 6.36340415356911e-08
249 2.5514445876632e-06 6.31389665594272e-05 1.51069507291625e-05 6.07569914339049e-08
250 2.43428132831558e-06 6.03257759793169e-05 1.44270225440569e-05 5.80100157380817e-08
251 2.32249615786333e-06 5.76362696724459e-05 1.37776964674904e-05 5.53872340226856e-08
252 2.21584227673411e-06 5.50648836684383e-05 1.31575951512562e-05 5.28830315774536e-08
253 2.11408425009159e-06 5.26067489783993e-05 1.25654032404336e-05 5.04920472582322e-08
254 2.01699742593284e-06 5.02569647265313e-05 1.19998645829471e-05 4.82091627500191e-08
255 1.92436744576477e-06 4.80107774875292e-05 1.14597795648954e-05 4.6029490615927e-08
256 1.83600435248742e-06 4.58638558176432e-05 1.09440025657232e-05 4.3948365020404e-08
257 1.75171913297761e-06 4.38119964081048e-05 1.0451439527465e-05 4.19613304906483e-08
258 1.67130170647213e-06 4.18509426547767e-05 9.98104563485534e-06 4.00641330535905e-08
259 1.59457465570811e-06 3.99766899079074e-05 9.53182309797386e-06 3.8252711274951e-08
260 1.52136870750517e-06 3.81856621554899e-05 9.10281903646275e-06 3.65231871806259e-08
261 1.4515222804136e-06 3.6474026607256e-05 8.69312345730485e-06 3.48718582144452e-08
262 1.38488131846064e-06 3.48384573249059e-05 8.30186732536033e-06 3.32951890583478e-08
263 1.32129872150575e-06 3.32756777923795e-05 7.92822071929238e-06 3.17898044013104e-08
264 1.26063419817237e-06 3.17824193592226e-05 7.57139107079786e-06 3.03524813373178e-08
265 1.20275388911654e-06 3.03557090141904e-05 7.23062148457902e-06 2.89801428183512e-08
266 1.14753004294919e-06 2.89925473742594e-05 6.90518913136664e-06 2.76698506838853e-08
267 1.09484078875873e-06 2.76900642191962e-05 6.59440371527477e-06 2.64187997984921e-08
268 1.04457013645118e-06 2.64457579653158e-05 6.29760600939961e-06 2.5224312082324e-08
269 9.96627183962517e-07 2.52571065812427e-05 6.01416645789957e-06 2.40838298694623e-08
270 9.5088388069803e-07 2.41215148854806e-05 5.74348383959032e-06 2.29949117750682e-08
271 9.07239297813275e-07 2.30365839844021e-05 5.48498399337442e-06 2.1955226560729e-08
272 8.655972344465e-07 2.20001959788887e-05 5.23811859989871e-06 2.0962548005636e-08
273 8.25865768297173e-07 2.10102564344328e-05 5.00236401895836e-06 2.00147512250395e-08
274 7.87957349591257e-07 2.00645923009661e-05 4.77722017784175e-06 1.91098068536897e-08
275 7.51788313474188e-07 1.91613748393109e-05 4.56220951173686e-06 1.82457776608258e-08
276 7.17278916546166e-07 1.8298546451804e-05 4.35687594947143e-06 1.74208135220312e-08
277 6.84352962966385e-07 1.74742756805262e-05 4.1607839473094e-06 1.66331485500241e-08
278 6.52937891326193e-07 1.66870979922733e-05 3.97351756375557e-06 1.58810961145663e-08
279 6.22964360001103e-07 1.59353537025723e-05 3.79467957857161e-06 1.51630462357205e-08
280 5.94366271936596e-07 1.52172152398865e-05 3.62389064943601e-06 1.44774616468021e-08
281 5.67080524198677e-07 1.45313501882828e-05 3.46078850704842e-06 1.38228746078298e-08
282 5.41057465288204e-07 1.38762310159963e-05 3.30502718771722e-06 1.31978833856313e-08
283 5.16228904840048e-07 1.325058667941e-05 3.15627629814428e-06 1.26011499537235e-08
284 4.92539289523877e-07 1.26531968190141e-05 3.0142203157703e-06 1.20313967552885e-08
285 4.69936376436957e-07 1.20823839958516e-05 2.87855791875411e-06 1.14874041687152e-08
286 4.48370359346552e-07 1.15374091429197e-05 2.74900134750792e-06 1.0968007426022e-08
287 4.27793639217413e-07 1.1016957138153e-05 2.62527579330338e-06 1.04720943501309e-08
288 4.08160893438349e-07 1.05199660445737e-05 2.50711881619079e-06 9.99860302554112e-09
289 3.89428825269422e-07 1.00451429793969e-05 2.39427978806677e-06 9.54652009302824e-09
290 3.7155613235827e-07 9.59179272935134e-06 2.28651936105052e-06 9.11487749668922e-09
291 3.54503373940762e-07 9.15889238396453e-06 2.18360895972689e-06 8.70275081449784e-09
292 3.38232992033115e-07 8.74538202453224e-06 2.08533029629518e-06 8.30925801198642e-09
293 3.22709053859727e-07 8.35061046956138e-06 1.99147490750234e-06 7.93355636454342e-09
294 3.0789735956348e-07 7.97378635144944e-06 1.90184371287998e-06 7.57484194368922e-09
295 2.93765807160527e-07 7.6136015599301e-06 1.81624659172239e-06 7.23234605484865e-09
296 2.80288018311443e-07 7.26979828113469e-06 1.73450198024685e-06 6.90533610424978e-09
297 2.67428368177633e-07 6.94150445797379e-06 1.65643648685425e-06 6.59311125936485e-09
298 2.55158498695433e-07 6.62799962625402e-06 1.58188452324722e-06 6.29500347781737e-09
299 2.43451386465081e-07 6.32856631170326e-06 1.51068795444921e-06 6.0103741270267e-09
300 2.32281220972051e-07 6.04290347848306e-06 1.44269576227845e-06 5.73861417158145e-09


==> Figures/FER_Beta.txt <==
0	1
0.0100000000000000	1.01010101010101
0.0200000000000000	1.02040816326531
0.0300000000000000	1.03092783505155
0.0400000000000000	1.04166666666667
0.0500000000000000	1.05263157894737
0.0600000000000000	1.06382978723404
0.0700000000000000	1.07526881720430
0.0800000000000000	1.08695652173913
0.0900000000000000	1.09890109890110
0.100000000000000	1.11111111111111
0.110000000000000	1.12359550561798
0.120000000000000	1.13636363636364
0.130000000000000	1.14942528735632
0.140000000000000	1.16279069767442
0.150000000000000	1.17647058823529
0.160000000000000	1.19047619047619
0.170000000000000	1.20481927710843
0.180000000000000	1.21951219512195
0.190000000000000	1.23456790123457
0.200000000000000	1.25000000000000
0.210000000000000	1.26582278481013
0.220000000000000	1.28205128205128
0.230000000000000	1.29870129870130
0.240000000000000	1.31578947368421
0.250000000000000	1.33333333333333
0.260000000000000	1.35135135135135
0.270000000000000	1.36986301369863
0.280000000000000	1.38888888888889
0.290000000000000	1.40845070422535
0.300000000000000	1.42857142857143
0.310000000000000	1.44927536231884
0.320000000000000	1.47058823529412
0.330000000000000	1.49253731343284
0.340000000000000	1.51515151515152
0.350000000000000	1.53846153846154
0.360000000000000	1.56250000000000
0.370000000000000	1.58730158730159
0.380000000000000	1.61290322580645
0.390000000000000	1.63934426229508
0.400000000000000	1.66666666666667
0.410000000000000	1.69491525423729
0.420000000000000	1.72413793103448
0.430000000000000	1.75438596491228
0.440000000000000	1.78571428571429
0.450000000000000	1.81818181818182
0.460000000000000	1.85185185185185
0.470000000000000	1.88679245283019
0.480000000000000	1.92307692307692
0.490000000000000	1.96078431372549
0.500000000000000	2
0.510000000000000	2.04081632653061
0.520000000000000	2.08333333333333
0.530000000000000	2.12765957446809
0.540000000000000	2.17391304347826
0.550000000000000	2.22222222222222
0.560000000000000	2.27272727272727
0.570000000000000	2.32558139534884
0.580000000000000	2.38095238095238
0.590000000000000	2.43902439024390
0.600000000000000	2.50000000000000
0.610000000000000	2.56410256410256
0.620000000000000	2.63157894736842
0.630000000000000	2.70270270270270
0.640000000000000	2.77777777777778
0.650000000000000	2.85714285714286
0.660000000000000	2.94117647058823
0.670000000000000	3.03030303030303
0.680000000000000	3.12500000000000
0.690000000000000	3.22580645161290
0.700000000000000	3.33333333333333
0.710000000000000	3.44827586206897
0.720000000000000	3.57142857142857
0.730000000000000	3.70370370370370
0.740000000000000	3.84615384615385
0.750000000000000	4
0.760000000000000	4.16666666666667
0.770000000000000	4.34782608695652
0.780000000000000	4.54545454545455
0.790000000000000	4.76190476190476
0.800000000000000	5.00000000000000
0.810000000000000	5.26315789473684
0.820000000000000	5.55555555555556
0.830000000000000	5.88235294117647
0.840000000000000	6.25000000000000
0.850000000000000	6.66666666666667
0.860000000000000	7.14285714285714
0.870000000000000	7.69230769230769
0.880000000000000	8.33333333333333
0.890000000000000	9.09090909090909
0.900000000000000	10.0000000000000
0.910000000000000	11.1111111111111
0.920000000000000	12.5000000000000
0.930000000000000	14.2857142857143
0.940000000000000	16.6666666666667
0.950000000000000	20.0000000000000
0.960000000000000	25.0000000000000
0.970000000000000	33.3333333333333
0.980000000000000	50.0000000000000
0.990000000000000	99.9999999999999
1	1000000
